The design and performance of an improved target for MICE

The linear motor driving the target for the Muon Ionisation Cooling Experiment has been redesigned to improve its reliability and performance. A new coil-winding technique is described which produces better magnetic alignment and improves heat transport out of the windings. Improved field-mapping has allowed the more precise construction to be demonstrated, and an enhanced controller exploits the full features of the hardware, enabling increased acceleration and precision. The new user interface is described and analysis of performance data to monitor friction is shown to allow quality control of bearings and a measure of the ageing of targets during use.

==> 02-Stator/section2_1.txt <==
2.1 Hardware design and manufacturing
During the operation of the T Series (original) it was found that the stator to stator performance varied considerably, T1 for example performed well whereas the subsequent models were not so reliable. The acceleration dropped off over the life of the target and dust was created at the bearing positions. At first this was assumed to be a combination of bearing/shaft tolerances, bearing material and surface finish of the shaft. Over the running period all of these aspects were investigated and major improvements were made but even with all the work it was still obvious that T1 performed better that any of the others.
One possibility put forward was that because the stator construction consisted of a series of (24) individually wound coils assembled on a stainless steel tube they may not share the same magnetic axis and that furthermore may not be on the mechanical axis defined by the bearings. This was investigated, as outlined in section 2.3 and was found to be the case both for the coil to coil magnetic axis alignment and the mechanical axis alignment. At this point it was decided to redesign the internal stator assembly whilst keeping the stator body. This was because there had been a lot of work carried out to improve the bearing system and it was felt this was now a good system, also the body was designed to fit with all of the target support frame and the control systems, all of which worked well.

To improve the coil to coil alignment a one piece mandrel was manufactured, this allowed each coil to be wound onto it, and as each coil was wound using the same setup then it was hoped that they would all share the same magnetic axis. This created problems that needed addressing,

How did you wind individual coils side by side without either damaging the preceding coil and whilst keeping the pitching exact.

How to carry out the winding leaving both tails of the coil on the outside accessible for connection.

As the stator was being redesigned the opportunity was taken to reduce the radial clearance between the inner bore of the coils and the outer diameter of the permanent magnets to improve the performance. Improvements were also made to the cooling.

The following design was arrived at, see fig.x, a stator mandrel with dividing fins between each winding to ensure the correct pitch was maintained, into this fin a slot was spark eroded to allow the 1st power tail to pass to the bottom of the coil without encroaching on the width of the coil. A 2nd slot was cut in 3 of the fins to allow thermocouples to be embedded into them to closely monitor the temperature inside the assembly. These fins also gave a heat path from the bottom of the coil to the outside diameter where the cooling jacket was positioned.

The bobbin was produced at AC Precision, Standlake and took several trials before the final procedure for manufacture was arrived at. This was due mainly to the fact that when such thin fins were machined they had a tendency to distort which made the winding of the coil very difficult. The slots were then spark eroded at Oxford University Physics department workshop. 
Once we had the bobbin it was wound with the 24 individual coils at Rutherford Laboratory. The wire used was 350µ square section copper wire varnished for insulation, this was purchased from MWS Wire Industries Westlake Village CA USA. This was ordered 'layer wound' (no twist on the bobbin), this was important for the winding process. When winding the coil each one was tested after completion both for short circuit to the body and for internal, wind to wind shorting. Once all of the coils were wound and secured the complete assembly was then electrically tested and only when all tests were satisfied did we proceed with the next stage. 
The 24 coils are wired in three phases, A B & C and alternate in a repeating pattern. Each coil in a phase is connected in series with one end connected to a power lead and the other connected to a common star point. The coils are powered in pairs by the controller and the sequence produced creates the required motion of the target shaft. To ensure that the coils are wired correctly, printed circuit boards were produced at Imperial College HEP electronics lab (see Fig.x). These were attached to the bobbin and the coils and power leads plus a lead to the star connector (to allow individual coils to be powered in isolation) soldered to them. The thermocouple devices were also bonded to the bobbin. Once more electrical tests were carried out. 
The next step was to fit the cooling jacket, this consisted of 3 segments which were fitted around the bobbin and then plumbed together in series to allow one input and one output from the stator assembly. These segments were manufactured from copper and care was needed when fitting them that they did not damage the coil insulation. Once the cooling jacket was fitted a potting jig was used to allow the complete assembly to be potted under vacuum in such a way as to allow it to fit inside the target body. The potting not only ensured that the stator was robust but it also improved the heat path to the cooling jacket and it provided a further electrical insulation barrier.
Once potted the stator assembly was mounted inside the target body, the body had been pre-machined to hold the stator assembly in place without axial movement as the assembly was then Electron beam welded to ensure its vacuum seal for the ISIS beam line. The welding and vacuum testing took place at Electron Beam Services Ltd Hemel Hempstead.  
Once the assembly was completed it was taken to Daresbury Laboratory for field mapping , see section 2.3



==> 02-Stator/section2_3.txt <==
 
 
 
 
Field mapping
Procedure 1
Although T1 performed well, subsequent targets did not run as smoothly and created dust due to wear on the bearings. It was thought that the magnetic axis of the coils was coincident with the mechanical axis of the bearings or in the worst case the coils did not share the same axis thus causing a sideways force to the bearing/shaft interface.
The initial investigations took place at the Diamond Magnet Lab at RAL (Figure 2.3.1). A 3-axis Hall probe mounted on a 'wand' was passed through the bore of the stator, its position controlled by linear stages. The stator was powered to around 6 A. The mechanical axis was aligned to the linear stage; this allowed the Hall probe to pass along the stator at a known transverse offset, taking field readings at set points. This was done at different offsets and enabled a Cartesian map to be drawn up and analysed. This showed that the coils did not share a common axis, i.e. they were transversely displaced with respect to each other. It also showed that the mean axis deviated from the mechanical axis.

Figure 2.3.1. Stator field measurements at the Diamond magnet laboratory.
Due to pressures on the Diamond laboratory, the whole operation was moved to STFC Daresbury Laboratory. The procedure was still the same – a long setup and alignment period using a surveying telescope and tweaking the stator body on a kinematic mount to align the stator bore with the long axis of the linear stages. The T series were all mapped this way, and it became apparent that the longest time was taken in the setup. This was also the most likely time to introduce errors so a rethink was required.
These measurements are detailed in the previous paper on the MICE target [7]. They were able to show that there was a transverse offset between the coils and the mechanical axis, but were only able to measure the offset to an accuracy of around 100 µm due to alignment limitations.
Procedure 2
The mapping lab at Daresbury has a rotation (?) stage. To avoid the long tedious setup we embedded a single-axis Hall probe into a brass shaft 15 mm in diameter, with the Hall probe offset from the centre and aligned to measure the longitudinal field component. This slides through bearings mounted into the same taper bearing mounts that the operational bearings are fitted to. This means that without any setup time we can guarantee that the Hall probe moves along the mechanical axis. We also use the ? stage to rotate the shaft probe assembly. This allows measurements to be taken at different ? positions but ensuring the same radial distance from the mechanical axis. 
Setup now consists of simply mounting the stator onto the kinematic mount and feeding the Hall probe shaft through the bearings. It then engages into a double universal joint which means that accurate alignment is not required. Figure 2.3.2 shows a picture of the measurement setup. (Is this clear enough – should be replaced with a drawing or sketch?)

Figure 2.3.2. The revised stator measurement rig at Daresbury Laboratory. The Hall probe shaft is shown inserted into the stator. The directions of movement are indicated with yellow arrows.
Field mapping was carried out in two stages. Firstly, the stator's longitudinal field profile (Bz vs z) was measured. Secondly, the probe was moved to each peak in turn, and the shaft was rotated around the stator axis in order to measure the transverse field profile (Bz vs ?) for each coil.
Analysis of the field data consisted of fitting a pair of sinusoid functions to the data:
B_z (?)=B_0+B_1  sin?(?+?_1 )+B_2 (2?+?_2)
This fit was generally found to be very accurate, with very low rms residuals (typically less than 10 µV, on a field level of around 600 µV). The B1 term is related directly to the coil offset. This is modelled using Opera-3D to give an approximate formula linking coil offset to the magnitude of the first sinusoid:
B_1/B_0 -1=a_2 d^2+a_1 d+a_0
The coefficients a2, a1, and a0 were found to be 0.0166 mm-2, 0.0782 mm-1 and -2.7x10-6 respectively.
The B2 term is a 'quadrupole-like' term and is thought to arise from a deformation of the coil. A coil with a highly elliptical shape would have a large B2 term. In all the measured data, the B2 term was not large enough to cause concern.
The newest version of the stator (S3) has an additional electrical connection – the 'star' connector. This allows individual phases (i.e. each set of eight coils – phases A, B, C) to be connected up separately, and is of great help for measurements since it allows the field from individual coils to be distinguished more clearly.
The measured coil offsets for stator S3 are shown in Figure 2.3.3. The average coil offset is 87 µm, with a standard deviation of 41 µm.

Figure 2.3.3. The measured offsets of each coil for stator S3.
Measurements were also done without using the star connector – in other words connecting two phases together (A-B, A-C, B-C). This was done to provide a comparison with previous stators that did not have a star connector. The previous stator, S1, was measured using this technique to provide a comparison.
The stators showed similar results (Table 2.3.1).
Table 2.3.1. Comparison of stators S1 and S3.
Stator
Mean coil offset
Stdev coil offset
S1
79 µm
30 µm
S3
83 µm
41 µm



==> 04-Controller/Controller.txt <==
Enhanced Drive Mechanism
In addition to hardware improvements, an improved drive method has been implemented in the target controllers firmware. The stator is configured with three sets of coils all wired in series, these coils are joined at a single star point. When driving the motor at least two sets of the coils must be powered so that current will flow into and out of the stator. To increase performance of the mechanism a total of six new drive states have been added, which power all three sets of coils simultaneously and are located between two existing states. Figure X shows a side view of the coils in the new drive state, located between the two existing drive states.

Figure X: Motor drive states, with the dot and crosses indicating the current flow into and out of the page, while the radial polarisation of the permanent magnets is indicated by arrows.  The permanent magnets are located to deliver the maximum positive acceleration. The new state is located in the centre of two existing states and utilises all three sets of coils.
The new state effectively powers two sets of coils in parallel, while the third is driven in series. This reduces the effective resistance of the stator by one third and increases the power deposited in the stator by the same amount, since the stator is driven from a fixed voltage source.
During actuation the new drive states are active one half of the time, which leads to an increase in power deposited within the stator by one half and increase the average acceleration of the mechanism by 16%. In addition each of the new drive states adds an extra zero force point at which the target can be levitated at, which doubles the granularity of the motor and has levitation points separated by 1.5mm. The improved granularity reduces the maximum jitter at both the starting and minimum points of the actuation, which reduces variability in the beamloss generated in the synchrotron.

